Impact of turbulence intensity and fragmentation velocity on dust particle size evolution and non-ideal magnetohydrodynamics effects

We investigate the influence of dust particle size evolution on non-ideal magnetohydrodynamic effects during the collapsing phase of star-forming cores, taking both the turbulence intensity in the collapsing cloud core and the fragmentation velocity of dust particles as parameters. When the turbulence intensity is small, the dust particles do not grow significantly, and the non-ideal MHD effects work efficiently in high-density regions. The dust particles rapidly grow in a strongly turbulent environment, while the efficiency of non-ideal MHD effects in such an environment depends on the fragmentation velocity of the dust particles. When the fragmentation velocity is small, turbulence promotes coagulation growth and collisional fragmentation of dust particles, producing small dust particles. In this case, the adsorption of charged particles on the dust particle surfaces becomes efficient and the abundance of charged particles decreases, making non-ideal MHD effects effective at high densities. On the other hand, when the fragmentation velocity is high, dust particles are less likely to fragment, even if the turbulence is strong. In this case, the production of small dust particles become inefficient and non-ideal MHD effects become less effective. We also investigate the effect of the dust composition on the star and disk formation processes. We constrain the turbulence intensity of a collapsing core and the fragmentation velocity of dust for circumstellar disk formation due to the dissipation of the magnetic field.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
